Neural Convolutional Surfaces

This work is concerned with a representation of shapes that disentangles fine, local and possibly repeating geometry, from global, coarse structures. Achieving such disentanglement leads to two unrelated advantages: i) a significant compression in the number of parameters required to represent a given geometry; ii) the ability to manipulate either global geometry, or local details, without harming the other. At the core of our approach lies a novel pipeline and neural architecture, which are optimized to represent one specific atlas, representing one 3D surface. Our pipeline and architecture are designed so that disentanglement of global geometry from local details is accomplished through optimization, in a completely unsupervised manner. We show that this approach achieves better neural shape compression than the state of the art, as well as enabling manipulation and transfer of shape details. Project page at http://geometry.cs.ucl.ac.uk/projects/2022/cnnmaps/ .

==> armadillo.txt <==
params step acorn nglod
0.1M    0.1    0.00200  0.001955
1M       1     0.001286    0.00135
10M     10     0.001261    0.001182


==> bimba.txt <==
params step acorn nglod
0.1M    0.1   0.186352    0.00230
1M       1    0.002041    0.00205
10M     10    0.001782   0.00200


==> dino.txt <==
params step acorn nglod
0.1M    0.1     0.003405   0.00170
1M       1      0.00164   0.00146
10M     10      0.001525   0.00145


==> dragon.txt <==
params step acorn nglod
0.1M    0.1   0.003219  0.00157
1M       1    0.000922   0.001149
10M     10    0.000684   0.000977


==> lucy.txt <==
params step acorn nglod
0.1M    0.1  1.06e-5   5.466e-6
1M       1   1.511e-6   1.335e-6
10M     10   5.479e-7   8.180e-7


==> ours.txt <==
params step armadillo bimba dino dragon
0.1M    0.1   0.000541  0.0010495 0.001488 0.000574
1M       1    0.000523  0.0005300 0.001284 0.000376

